Search for spectroscopic binaries using rotational velocities in five open clusters observed by ESO

In this paper we detect double-lined spectroscopic binaries (SB2) in five open clusters: NGC 2243, NGC 2420, NGC 3532, NGC 6253 and NGC 6705 (M 11) using a method based on high values of the projected rotational velocity when they are fitted with single star spectral model. Observed spectra were obtained from ESO archive. The method was validated on sets of synthetic spectra for the single and binary stars. It is able to reliably select spectroscopic binaries without confusing them with single stars, if components in binary rotate slowly and radial velocity separation is sufficiently high. We found 60 SB2 candidates: two in NGC~2243, eight in NGC~2420 and NGC~3532, 17 in NGC 6253 and 25 in NGC~6705. Comparison with literature confirms 18 of them, thus we found 42 new SB2 candidates.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
